Human Age Estimation from Gene Expression Data using Artificial Neural Networks

The study of signatures of aging in terms of genomic biomarkers can be uniquely helpful in understanding the mechanisms of aging and developing models to accurately predict the age. Prior studies have employed gene expression and DNA methylation data aiming at accurate prediction of age. In this line, we propose a new framework for human age estimation using information from human dermal fibroblast gene expression data. First, we propose a new spatial representation as well as a data augmentation approach for gene expression data. Next in order to predict the age, we design an architecture of neural network and apply it to this new representation of the original and augmented data, as an ensemble classification approach. Our experimental results suggest the superiority of the proposed framework over state-of-the-art age estimation methods using DNA methylation and gene expression data.

==> newRefs_IJCB2020_da.txt <==
new Refs:

Tsujia A, Ishikoa A, Takasakia T, Ikedaa N, “Estimating age of humans based on telomere shortening”, Forensic Science International,  126 : 197–199, 2002.

Richter C, Park J-W, Ames BN. Normal oxidative damage to mitochondrial and nuclear DNA is extensive. PNAS, 85:  6465–6467, 1988.

Bocklandt, S. et al. Epigenetic predictor of age. PLoS ONE 6, e14821 (2011).

Horvath, S. DNA methylation age of human tissues and cell types. Genome Biol,14, 2013. 

Eipel, M. et al. Epigenetic age predictions based on buccal swabs are more precise in combination with cell type-speciﬁc DNA methylation signatures. Aging 8(2016).

Rahman et al, “Deep learning for biological age estimation”, Briefings in Bioinformatics, 2020 .

Belsky DW, Moffitt TE, Cohen AA, et al. Eleven telomere, epigenetic clock, and biomarker-composite quantifications of biological aging: do they measure the same thing? Am J Epidemiol 2017; 187(6): 1220–30


Peters2015 -- Ref. 3 in Fleischer's paper

Holly2013 -- Ref. 3 in Fleischer's paper

